Risk-Adjusted Performance of Random Forest Models in High-Frequency Trading

Because of the theoretical challenges posed by the Efficient Market Hypothesis to technical analysis, the effectiveness of technical indicators in high-frequency trading remains inadequately explored, particularly at the minute-level frequency, where effects of the microstructure of the market dominate. This study evaluates the integration of traditional technical indicators with random forest regression models using minute-level SPY data, analyzing 13 distinct model configurations. Our empirical results reveal a stark contrast between in-sample and out-of-sample performance, with $R^2$ values deteriorating from 0.749--0.812 during training to negative values in testing. A feature importance analysis demonstrates that primary price-based features dominate the predictions made by the model, accounting for over 60% of the importance, while established technical indicators, such as RSI and Bollinger Bands, account for only 14%--15%. Although the indicator-enhanced models achieved superior risk-adjusted metrics, with Rachev ratios between 0.919 and 0.961, they consistently underperformed a simple buy-and-hold strategy, generating returns ranging from -2.4% to -3.9%. These findings challenge conventional assumptions about the usefulness of technical indicators in algorithmic trading, suggesting that in high-frequency contexts, they may be more relevant to risk management rather than to predicting returns. For practitioners and researchers, our findings indicate that successful high-frequency trading strategies should focus on adaptive feature selection and regime-specific modeling rather than relying on traditional technical indicators, as well as indicating the critical importance of robust out-of-sample testing in the development of a model.

==> combined_risk_reward_ratios.csv <==
,Sharpe Ratio,Sortino Ratio,Rachev Ratio,Modified Rachev Ratio,Distortion RRR,Gains-Loss Ratio,STAR Ratio,MiniMax Ratio,Gini Ratio
Base_RFR_(No_Indicators),0.004546740792148597,0.0047218241086301625,0.9457287758167262,0.0552269746403428,0.9189947989603968,0.4774112562938233,0.0024656259083256664,0.011780006375106561,0.010879816854210238
RFR_(no_indicators),-0.0007004588672637232,-0.000882523500387875,0.9663416859568434,0.0523065990242115,0.9652377889871929,0.47361574219520586,-0.00033228299949290336,-0.0013447184319516155,0.02113381926736802
rfr_adx,-0.007790041780244246,-0.008943597139818757,0.937006247117883,0.0490186962473722,0.9430798440084628,0.4872662965517065,-0.003455717049693083,-0.012632586859223232,0.013698632558806195
RFR_baseline,-0.005302506640226372,-0.006192199643557198,0.9481922085377709,0.05017282483420489,0.9462438171578221,0.46587960316218235,-0.002381466094240355,-0.008919033606868233,0.01716766951907477
rfr_boll,-0.0032929270636163853,-0.004033695845236123,0.9568174974897837,0.05105442057402498,0.9560006249624065,0.4695308123055284,-0.0015218245016900111,-0.005887315891064421,0.019064259502250165
rfr_cci,-0.006943515657487499,-0.008203751289364366,0.9431491183364762,0.049368435690687044,0.9483738544771331,0.4629635985409015,-0.0031234724061948984,-0.011358332161379197,0.016747941950883322
rfr_ema,-0.001960584729733332,-0.002425759503932072,0.9606837983632175,0.05168231204610496,0.9578011591362644,0.4716991679866138,-0.0009253416562908397,-0.0037817214891317816,0.01958319360378988
rfr_fib,-0.011622850221787268,-0.013249717613324191,0.919038424479,0.047348931807496476,0.9220787626374866,0.511978921635283,-0.005041955895944779,-0.017566687030780393,0.013306911057775012
rfr_hybrid_macd_wrobv_ema,7.745448755408472e-05,8.923271922014353e-05,0.9636956533024985,0.05268156291035554,0.9651122381995075,0.49686850479260003,3.538219455829053e-05,0.00012144566225464415,0.014189980452323276
rfr_hybrid_rsi_ema_boll,-0.0024154899123090185,-0.002929605369116347,0.956388870071764,0.05148823477013322,0.9551678171830768,0.4709205242249537,-0.0011097107247469917,-0.004208117375442974,0.01902718723006106
rfr_hybrid_wrobv_macd_ema,-0.002263769274593755,-0.0025733968201248265,0.9570231080236913,0.051554273138062816,0.9609058939303696,0.48090584586007834,-0.0010355301287867272,-0.003523783188994034,0.013514228305145554
rfr_ichi,-0.004012518626174379,-0.004808544062159738,0.9504345107393425,0.050696420083542346,0.9511588218761321,0.46849715427162586,-0.001861916955103962,-0.007189695947266994,0.016895145999804965
rfr_macd,-0.00351652844172413,-0.004093354703461262,0.9532166646193522,0.05099182320131935,0.9494593744444582,0.4940164468832755,-0.0015812906047448574,-0.005892216074211476,0.01624281616617703
rfr_rsi,-0.0014806628562690012,-0.0017896756098727568,0.9605149869709478,0.051935928497230256,0.9570672585409274,0.47229939183065417,-0.0006844117040076605,-0.002676319931471928,0.018517700805879788
rfr_sma,-0.008218536581486842,-0.009319282014968561,0.9366439141990515,0.04883888899552716,0.93696050888122,0.479602578670389,-0.0036265299146116792,-0.013030165230907064,0.013793347362200458
rfr_so,-0.007256910997235299,-0.008311770038226658,0.9385756133212749,0.04925409234442213,0.9403942453976818,0.46932405078969897,-0.0032320960259848487,-0.011449669707796255,0.014697766547657757
rfr_wrobv,-0.004067852647816404,-0.0046278813999244195,0.9379902383234147,0.05081191116361708,0.933890000604173,0.4819483521743282,-0.0018202717197668766,-0.006450365885454067,0.015334605219568406
rfr__ichi__fib__ema,0.004546740792148597,0.0047218241086301625,0.9457287758167262,0.0552269746403428,0.9189947989603968,0.4774112562938233,0.0024656259083256664,0.011780006375106561,0.010879816854210238


==> performance_metrics.csv <==
Model,Model,train start,train end,test start,test end,Train RMSE,Test RMSE,Train MAE,Test MAE,Train R²,Test R²,Train trend accuracy (%),Test trend accuracy (%),Train dir. accuracy (%),Test dir. accuracy (%),Train correlation coefficient,Test correlation coefficient,features,feature_importances
RFR (no indicators),RFR (no indicators),2024-03-25 09:29:00,2024-08-27 14:30:00,2024-08-28 09:00:00,2024-10-04 14:30:00,0.00021317062305805412,0.00036295034737381424,0.00015217839759474786,0.0002377570367994844,0.5012170758801577,-0.0209265861661585,82.4772989232802,49.03760071620412,83.84403463398178,48.37193689157435,0.8864250330386039,0.036988049594411855,"['lr_open', 'lr_high', 'lr_low', 'lr_close', 'volz60']",[0.21181484 0.20192835 0.19598358 0.21650301 0.17377021]
rfr_sma,rfr_sma,2024-03-25 09:38:00,2024-08-27 14:30:00,2024-08-28 09:00:00,2024-10-04 14:30:00,0.00022108585611150275,0.000362107540574027,0.0001594570856163714,0.00023663820747888393,0.4635860422667556,-0.016190705035264097,80.56352286148135,49.79856759176366,81.71132919045075,49.49088060870538,0.8582252074724444,0.04170771577064619,"['lr_open', 'lr_high', 'lr_low', 'lr_close', 'volz60', 'SMA']",[0.16980092 0.16690596 0.16079233 0.17785297 0.14241262 0.1822352 ]
rfr_ema,rfr_ema,2024-03-25 09:29:00,2024-08-27 14:30:00,2024-08-28 09:00:00,2024-10-04 14:30:00,0.0002193125365315744,0.0003617213177764527,0.0001580085684222942,0.0002368608317162823,0.4720609536069784,-0.014024129274455177,80.48972477580051,48.56759176365264,82.00832115146744,48.797135504084146,0.8655785860146213,0.04467033806861506,"['lr_open', 'lr_high', 'lr_low', 'lr_close', 'volz60', 'EMA']",[0.16966522 0.16497392 0.15971502 0.17762855 0.14477199 0.18324529]
rfr_macd,rfr_macd,2024-03-25 09:30:00,2024-08-27 14:30:00,2024-08-28 09:00:00,2024-10-04 14:30:00,0.00020384530799202923,0.0003625095622387673,0.00014431140520743382,0.000237565503080506,0.5439144525079631,-0.01844836285279139,86.69384312622996,48.243061772605195,86.82072474768773,49.088060870538214,0.9218022987217832,0.038245451218741774,"['lr_open', 'lr_high', 'lr_low', 'lr_close', 'volz60', 'r_MACD']",[0.18346374 0.17351972 0.17175177 0.189426   0.14972254 0.13211623]
rfr_rsi,rfr_rsi,2024-03-25 09:29:00,2024-08-27 14:30:00,2024-08-28 09:00:00,2024-10-04 14:30:00,0.00021196512744761216,0.0003615720776622091,0.00015123855894329276,0.00023667583836126248,0.5068424333879165,-0.013187563383944445,84.09378426246099,48.84735899731423,84.98819296075565,48.81951437842677,0.8954298017902613,0.05068362082452272,"['lr_open', 'lr_high', 'lr_low', 'lr_close', 'volz60', 'RSI']",[0.17875754 0.16999359 0.16508362 0.18687928 0.14382208 0.15546389]
rfr_boll,rfr_boll,2024-03-25 09:48:00,2024-08-27 14:30:00,2024-08-28 09:00:00,2024-10-04 14:30:00,0.00021023052144488415,0.00036207297220429424,0.00014976820914520576,0.00023707433170237367,0.5150806554626539,-0.015996694276934953,84.3946894689469,49.14950760966876,85.57927601046326,48.92021931296856,0.9010950080207135,0.04404719426192946,"['lr_open', 'lr_high', 'lr_low', 'lr_close', 'volz60', 'Bollinger%b']",[0.17829338 0.17198899 0.1702955  0.18584323 0.14622372 0.14735518]
rfr_so,rfr_so,2024-03-25 09:44:00,2024-08-27 14:30:00,2024-08-28 09:00:00,2024-10-04 14:30:00,0.00020534707740867955,0.00036183117208076924,0.00014582832547752804,0.00023724556006113345,0.5373064644017772,-0.014640138478522191,86.24985937675778,48.89212175470009,86.56804567314454,48.94259818731118,0.9184232891619536,0.04348396973177291,"['lr_open', 'lr_high', 'lr_low', 'lr_close', 'volz60', 'Stochastic_%K', 'Stochastic_%D']","[0.16087536 0.15281349 0.14788636 0.16586303 0.12490138 0.12036554
 0.12729484]"
rfr_fib,rfr_fib,2024-03-25 09:48:00,2024-08-27 14:30:00,2024-08-28 09:00:00,2024-10-04 14:30:00,0.00020033507299323255,0.0003620738305941195,0.00014135817891468687,0.00023760750563846974,0.559656133333145,-0.01600151166086361,86.56334383438345,49.585944494180836,86.58059798047985,48.8530826899407,0.9249169237319261,0.04946932159736218,"['lr_open', 'lr_high', 'lr_low', 'lr_close', 'volz60', 'Fib_0.236', 'Fib_0.382', 'Fib_0.5', 'Fib_0.618', 'Fib_0.764']","[0.14965904 0.14198099 0.1403259  0.15484117 0.11435162 0.06047596
 0.05815482 0.05970883 0.06034357 0.0601581 ]"
rfr_adx,rfr_adx,2024-03-25 09:44:00,2024-08-27 14:30:00,2024-08-28 09:00:00,2024-10-04 14:30:00,0.0002058373721395413,0.00036055045834332554,0.00014605292650310056,0.00023657458295915746,0.5350943362258685,-0.007470143650737171,86.26110923613454,48.55640107430618,86.8661585623084,48.21528477117601,0.9176164148765027,0.060655504287189695,"['lr_open', 'lr_high', 'lr_low', 'lr_close', 'volz60', '(DI+)-(DI-)', 'ADX']","[0.15654191 0.15239733 0.14552243 0.16455842 0.1252272  0.12805985
 0.12769285]"
rfr_wrobv,rfr_wrobv,2024-03-28 09:53:00,2024-08-28 14:30:00,2024-08-29 09:00:00,2024-10-04 14:30:00,0.00020681760370752587,0.0003646011048447163,0.00014664147858118744,0.00023790472233584169,0.540768620999488,-0.017803576354582074,86.44976350867135,48.71586287042417,86.49314911425787,48.861259586335116,0.9210156354226207,0.031007880730603746,"['lr_open', 'lr_high', 'lr_low', 'lr_close', 'volz60', 'WROBV']",[0.18050145 0.17475106 0.17018179 0.18834544 0.14752534 0.13869492]
rfr_cci,rfr_cci,2024-03-25 10:07:00,2024-08-27 14:30:00,2024-08-28 09:00:00,2024-10-04 14:30:00,0.00021390409431725716,0.0003623062422882517,0.00015280494132212245,0.00023769658716502423,0.49820956695354657,-0.01730625338806524,83.61804519742212,48.53401969561325,84.98058197782406,47.64462347543918,0.8884473917345814,0.04026642528045431,"['lr_open', 'lr_high', 'lr_low', 'lr_close', 'volz60', 'CCI']",[0.17825017 0.17303149 0.16969094 0.18526575 0.14505576 0.1487059 ]
rfr_ichi,rfr_ichi,2024-03-25 09:29:00,2024-08-27 14:30:00,2024-08-28 09:00:00,2024-10-04 14:30:00,0.00021903129825028383,0.00036199205297691664,0.0001574830127934924,0.00023659975086248774,0.47341410442896725,-0.01554261740892282,81.24033622895055,48.62354521038496,83.14123467896098,49.03211368468166,0.8693981053014056,0.03809710313310626,"['lr_open', 'lr_high', 'lr_low', 'lr_close', 'volz60', 'II']",[0.17098119 0.16580489 0.16453864 0.1794334  0.14637331 0.17286857]
rfr_hybrid_rsi_ema_boll,rfr_hybrid_rsi_ema_boll,2024-03-25 09:48:00,2024-08-27 14:30:00,2024-08-28 09:00:00,2024-10-04 14:30:00,0.00021415326666848926,0.0003618199001465508,0.0001543908434284945,0.00023666599729806867,0.4968153532732248,-0.014576922373144452,82.9376687668767,48.18710832587287,84.23480437656457,49.535638357390624,0.8778956199073488,0.0451021733160298,"['lr_open', 'lr_high', 'lr_low', 'lr_close', 'volz60', 'RSI', 'EMA', 'Bollinger%b']","[0.13444968 0.13065628 0.12547762 0.14216677 0.10945908 0.11127779
 0.1428133  0.10369948]"


==> simulation_returns.csv <==
Model,Final Return
RFR (no indicators),9984.824620550144
rfr_sma,9856.508491409835
rfr_ema,9958.175676435487
rfr_macd,9928.437101549236
rfr_rsi,9969.943263544488
rfr_boll,9932.232656998392
rfr_so,9864.625505909577
rfr_fib,9832.53291527203
rfr_adx,9879.234016302411
rfr_wrobv,9923.463359808526
rfr_cci,9868.279146851433
rfr_ichi,9914.384948855699
rfr_hybrid_rsi_ema_boll,9945.194654676587

